A VLBI Calibrator Grid at 600MHz for Fast Radio Transient Localizations with CHIME/FRB Outriggers

The Canadian Hydrogen Intensity Mapping Experiment Fast Radio Burst (CHIME/FRB) Project has a new VLBI Outrigger at the Green Bank Observatory (GBO), which forms a 3300km baseline with CHIME operating at 400-800MHz. Using 100ms long full-array baseband "snapshots" collected commensally during FRB and pulsar triggers, we perform a shallow, wide-area VLBI survey covering a significant fraction of the Northern sky targeted at the positions of compact sources from the Radio Fundamental Catalog. In addition, our survey contains calibrators detected from two 1s long trial baseband snapshots for a deeper survey with CHIME and GBO. In this paper, we present the largest catalog of compact calibrators suitable for 30-milliarcsecond-scale VLBI observations at sub-GHz frequencies to date. Our catalog consists of 200 total calibrators in the Northern Hemisphere that are compact on 30-milliarcsecond scales with fluxes above 100mJy. This calibrator grid will enable the precise localization of hundreds of FRBs a year with CHIME/FRB-Outriggers.

==> plot_scripts/archival_metacatalog.csv <==
name,classification,reference,alt_names,position note,redshift,ra_hms,dec_dms,ra_decimal,dec_decimal,central_freq,resolution_megalambda,imaged?,peak_flux_jy,total_flux_jy,flux_percent_err,source
J0108+0135,blazar,clark1975,PKS 0106+01; 4C 01.02,,,01h08m38.77110544s,"+01d35'00.3171844""",17.161546270000,1.583421440000,111,0.944055,,1.1,,C,Y
J013741.2+330935,,clark1975,3C 48,,,01 37 41.29954456,33 09 35.1341660,24.422081440000,33.159759490000,74,0.62937,,2.6,,A,Y
,,clark1975,,,,,,,,111,0.944055,,1.6,,A,
,,clark1975,,,,,,,,196,1.66698,,0.8,,B,
J0119+3210,,clark1975,OC328; 4C 31.04; PKS 0116+31; RFC J0119+3210,,,01h19m35.00087601s,"+32d10'50.0619670""",19.895836980000,32.180572770000,111,0.944055,,1.2,,E,Y
,,clark1975,,,,,,,,196,1.66698,,0.6,,E,
NVSS J014109+135328,,clark1975,3C49; NVSS J014109+135328; 4C 13.10,low resolution; NVSS position,, 01 41 09.1  , 13 53 28 ,25.287916670000,13.891111110000,111,0.944055,,1.4,,D,Y
,,clark1975,,,,,,,,196,1.66698,,1,,B,
J0204+1514,,clark1975,NRAO 91; 4C 15.05; PKS 0202+41,,,02h04m50.41389294s,"+15d14'11.0436097""",31.210057887250,15.236401002695,111,0.944055,,1.2,,C,Y
,,clark1975,,,,,,,,196,1.66698,,1.2,,B,
J0204+3649 ,quasar,rampadarath2009, 0201+365 ,,2.912, 02h04m55.596s ,  +36d49m17.996s,31.231650000000,36.821665555556,327,8, Y ,0.337,0.481,,Y
ICRF J031857.8+162832,,clark1975,"CTA21; 
4C 16.09; PKS 0316+16",,,03 18 57.80304294,16 28 32.6782325,49.740846010000,16.475743950000,74,0.62937,,1.5,,D,Y
,,clark1975,,,,,,,,111,0.944055,,1.2,,A,
J0319+4130 ,galaxy,rampadarath2009,3C84 ,,0.017559, 03h19m48.160s , +41d30m42.103s  ,49.950666666667,41.511695277778,327,9, Y ,2.289,4.625,,Y
J0433+0521,galaxy,clark1975,3C120; 4C 05.20,,,04h33m11.09553066s,"+05d21'15.6192655""",68.296231377750,5.354338684861,111,0.944055,,1,,C,Y
J0405+3803 ,galaxy,rampadarath2009, 4C+37.11,,0.055, 04h05m49.262s , +38d03m32.236s  ,61.455258333333,38.058954444444,327,4, Y ,0.427,0.539,,Y
J0407-3303 ,quasar,rampadarath2009, 0405-331 ,,2.562, 04h07m33.914s ,-33d03m46.359s  ,61.891308333333,-33.062877500000,327,9.5, Y ,0.2,0.225,,Y
J0418+3801 ,galaxy,rampadarath2009, 3C111 ,,0.0485, 04h18m21.277s , +38d01m35.900s  ,64.588654166667,38.026638888888,327,6, Y ,0.328,0.533,,Y
J0423-0120 ,quasar ,rampadarath2009, - ,,0.914, 04h23m15.801s ,-01d20m33.065s  ,65.815837500000,-1.342518055556,327,9.5, Y ,0.869,1.099,,Y
J0433+0521 , G ,rampadarath2009, 3C120 ,,0.0331, 04h33m11.096s , +05d21m15.619s  ,68.296233333333,5.354338611111,327,9.5, Y ,1.263,1.771,,Y
J0440-4333 , quasar ,rampadarath2009, 0438-436 ,,2.863, 04h40m17.180s , -43d33m08.604s  ,70.071583333333,-43.552390000000,327,,,-1,-1,,
"
ICRF J052109.8+163822",,clark1975,3C138; 4C 16.12,,,05h21m09.88596258s,"+16d38'22.0515459""",80.291191510750,16.639458762750,196,1.66698,,1,,D,Y
J0542+4951 ,Quasar,rampadarath2009, 3C147 ,,0.545, 05h42m36.138s , +49d51m07.234s  ,85.650575000000,49.852009444445,327,8, Y ,3.85,40.98,,Y
J0539-2839 ,Quasar,rampadarath2009, 0537-286 ,,3.104, 05h39m54.281s , -28d39m55.948s  ,84.976170833333,-28.665541111111,327,9.5, Y ,0.498,0.564,,Y
J073807.3+174218,,clark1975,VRO 17.07.02;  PKS 0735+178,,,07 38 07.39375312,17 42 18.9981506,114.530807300000,17.705277260000,111,0.944055,,0.8,,D,Y
J0739+0137,Quasar,rampadarath2009,OI061; J073918.0+013704; PKS 0736+01,,,07 39 18.03389906,01 37 04.6177501,114.825141250000,1.617949380000,196,1.66698,,0.9,,,Y
J0854+2006,BL Lac,rampadarath2009,OJ287;  PKS 0851+20,,,08h54m48.87492968,20d06'30.6408240,133.703645540333,20.108511340000,196,1.66698,,0.4,,D,Y
NVSS J094215+134549,G,clark1975,3C225,low resolution; FIRST position,,09h42m15.4s,+13 45 51,145.564166670000,13.764166670000,74,0.62937,,1.6,,D,Y
,,clark1975,,,,,,,,111,0.944055,,1.3,,D,
J0959+6932 ,galaxy,rampadarath2009, M82 ,,0.000677, 09h59m10.639s  ,  +69d32m17.724s  ,149.794329166667,69.538256666667,327,,,-1,,,
J0955+6940 , - ,rampadarath2009, - ,, - , 09h59m55.694 , +69d40m43.690s  ,149.982058333333,69.678802777778,327,,N,-1,,,Y
NVSS J100800+073016,galaxy,clark1975,3C237; NVSS J100800+073016,,,,,,,74,0.62937,,3.4,,B,Y
PKS 1049+20,radio source,clark1975,4C 20.23,,,,,,,196,1.66698,,1,,E,Y
J1058+0133,galaxy,clark1975,PKS 1055+01; ICRF J105829.6+013358,,,10 58 29.60520810,01 33 58.8237454,164.623355030000,1.566339930000,196,1.66698,,1.7,,C,Y
NVSS J110808+143535,radio source,clark1975,OM111; NVSS J110808+143535; PKS J1108+1435,,,11h08m08.27359900s,"+14d35'35.6892000""",167.034473329167,14.593247000000,111,0.944055,,1.5,,C,Y
,,clark1975,,,,,,,,196,1.66698,,0.7,,C,
J1150-0024 ,quasar,rampadarath2009, 1148-001 ,,1.9762, 11h50m43.871s , -00d23m54.205s   ,177.682795833333,-0.398390277778,327,9.5, Y ,2.645,3.403,,Y
J1230+1223 ,galaxy,rampadarath2009," 3C274, M87 ",,0.00436, 12h30m49.423s ,  +12d23m28.044s  ,187.705929166667,12.391123333333,327,9.5, Y ,1.199,2.154,,Y
J1159+0112 ,quasar,rampadarath2009, 1157+014 ,,1.99965, 11h59m44.829s , +01d12m06.960s  ,179.936787500000,1.201933333333,327,,,-1,-1,,
J1229+0203 ,quasar,rampadarath2009,3C 273,,0.158339,  12h29m06.700s  ,  +02d03m08.598s  ,187.277916666667,2.052388333333,327,9.5, Y ,4.028,5.23,,Y
,,clark1975,,,,,,,,74,0.62937,,2,,A,
,,clark1975,,,,,,,,111,0.944055,,3.9,,B,
,,clark1975,,,,,,,,196,1.66698,,6.3,,C,
J1230-1139 ,quasar,rampadarath2009, 1228-113 ,,3.528, 12h30m55.556s , -11d39m09.796s  ,187.731483333333,-11.652721111111,327,,,-1,-1,,
J1243+1622 ,quasar,rampadarath2009, 3C275.1  ,,0.5551, 12h43m57.657s ,  +16d22m53.440s  ,190.990237500000,16.381511111111,327,2, Y ,0.422,1.413,,
J1331+3030 ,galaxy,rampadarath2009,3C286 ,,0.586, 13h31m08.288s , +30d30m32.959s  ,202.784533333333,30.509155277778,327,9.5, Y ,6.289,16.926,,
,,clark1975,,,,,,,,74,0.62937,,7.4,,B,
,,clark1975,,,,,,,,111,0.944055,,12.1,,B,
,,clark1975,,,,,,,,196,1.66698,,13.6,,B,
J133037.6+250910,quasar,clark1975,3C 287,,,13 30 37.69519489 ,25 09 10.9444439,202.657063310000,25.153040120000,74,0.62937,,6.8,,A,
,,clark1975,,,,,,,,111,0.944055,,7.6,,B,
,,clark1975,,,,,,,,196,1.66698,,7,,B,
J134733.3+121724,galaxy,clark1975,PKS 1345+12; 4C 12.50,,,13 47 33.36161873, 12 17 24.2398927,206.889006740000,12.290066640000,111,0.944055,,1.4,,B,
,,clark1975,,,,,,,,196,1.66698,,3.4,,A,
NVSS J134740+003508,radio source,clark1975,4C 00.47,,,,,,,111,0.944055,,1.3,,E,
,,clark1975,,,,,,,,196,1.66698,,2,,C,
J1419+0628,quasar,clark1975,3C 298;  J141908.1+062834,,,14 19 08.18014667,06 28 34.8033973,214.784083940000,6.476334280000,74,0.62937,,2.2,,B,
,,clark1975,,,,,,,,111,0.944055,,2,,B,
,,clark1975,,,,,,,,196,1.66698,,1.7,,C,
J1333+1649 ,quasar ,rampadarath2009, 1331+170 ,,2.084, 13h33m35.783s , +16d49m04.015s  ,203.399095833333,16.817781944445,327,6, Y ,0.043,0.474,,
J1512-0905 ,quasar ,rampadarath2009, 1510-089 ,,0.36,  15h12m50.533s , -09d05m59.829s  ,228.210554166667,-9.099952500000,327,9.5, Y ,0.48,0.611,,
J1619+2247 ,quasar ,rampadarath2009, - ,,1.987, 16h19m14.825s , +22d47m47.85s  ,244.811770833333,22.796625000000,327,2.5, N ,-1,-1,,
J1624+2345 ,quasar ,rampadarath2009, 3C336 ,,0.927398, 16h24m39.088s  ,  +23d45m12.240s  ,246.162866666667,23.753400000000,327,4.5,  N ,-1,-1,,
J1642+3948 ,quasar ,rampadarath2009, 3C345  ,,0.5928,  16h42m58.810s ,  +39d48m36.994s  ,250.745041666667,39.810276111111,327,9.5, Y ,2.952,3.492,,
J1746+6226 ,quasar ,rampadarath2009, 4C+62.29 ,,3.889, 17h46m14.034s  , +62d26m54.738s  ,266.558475,62.448538333333,327,6.5, Y ,0.038,0.131,,
J1816+3457 ,galaxy,rampadarath2009, - ,,0.2448, 18h16m23.901s  ,  +34d57m45.748s  ,274.0995875,34.962707777778,327,6, Y ,0.44,0.729,,
J1821+3945 ,radio source,rampadarath2009, - ,, - , 18h21m59.701s  , +39d45m59.657s  ,275.498754166667,39.766571388889,327,5, Y ,1.748,3.974,,
J1829+4844 ,quasar ,rampadarath2009, 3C380 ,,0.692, 18h29m31.739s , +48d44m46.971s  ,277.382245833333,48.746380833333,327,8, Y ,2.948,3.88,,
J1902+3159 ,quasar ,rampadarath2009, 3C395 ,,0.635, 19h02m55.939s , +31d59m41.702s  ,285.733079166667,31.994917222222,327,5, Y ,0.842,2.1,,
J1924+3329 ,radio source,rampadarath2009, 4C+33.48  ,, - ,  19h24m17.476s  ,  +33d29m29.484s  ,291.072816666667,33.491523333333,327,2, Y ,0.826,0.94,,
J1959+4044 ,quasar ,rampadarath2009, Cygnus-A ,,0.056075, 19h59m28.357s , +40d44m02.097s  ,299.868154166667,40.733915833333,327,0.3, N ,-1,-1,,
J2005+7752 ,blazar,rampadarath2009, 2007+777 ,,0.342,  20h05m30.999s  ,  +77d52m43.248s  ,301.3791625,77.878680000000,327,6, Y ,0.508,0.602,,
J2007+4029 ,quasar ,rampadarath2009, 2005+403  ,,1.736,  20h07m44.945s ,  +40d29m48.604s  ,301.937270833333,40.496834444445,327,,,-1,-1,,
J2022+6136 ,galaxy,rampadarath2009, - ,,0.227, 20h22m06.682s , +61d36m58.805s  ,305.527841666667,61.616334722222,327,9.5, Y ,0.635,0.99,,
J2038+5119 ,quasar ,rampadarath2009, 3C418 ,,1.686, 20h38m37.035s  , +51d19m12.663s  ,309.6543125,51.320184166667,327,4, Y ,1.234,3.32,,
J2202+4216 ,blazar,rampadarath2009, BL Lac  ,,0.0686, 22h02m43.291s ,  +42d16m39.980s  ,330.680379166667,42.277772222222,327,6, Y ,0.938,1.798,,
J2253+1608 ,blazar,rampadarath2009, 3C454.3; ICRF J225357.7+160853 ,,0.859, 22h53m57.748s , +16d08m53.561s  ,343.490616666667,16.148211388889,327,9, Y ,5.3,8.659,,
,,clark1975,,,,,,,,111,0.944055,,1,,D,
J231635.1+040518,galaxy,clark1975,3C 459; 4C 03.57,,,23 16 35.19492726,04 05 18.2997470,349.146645530000,4.088416600000,111,0.944055,,0.7,,D,
J2322+0812 ,quasar ,rampadarath2009, 2320+079 ,,2.09, 23h22m36.089s , +08d12m01.593s  ,350.650370833333,8.200442500000,327,,,-1,-1,,
J2327+0846 ,galaxy,rampadarath2009, NGC7674 ,,0.028924, 23h27m56.710s , +08d46m44.135s  ,351.986291666667,8.778926388889,327,1.8, N ,-1,-1,,
J2327+0940 ,quasar ,rampadarath2009, - ,,1.843, 23h27m33.581s , +09d40m09.463s  ,351.889920833333,9.669295277778,327,7, Y ,0.317,0.396,,
J2330+1100 ,quasar ,rampadarath2009, - ,,1.489, 23h30m40.852s , +11d00m18.710s  ,352.670216666667,11.005197222222,327,9, Y ,0.774,0.844,,
J2334+0736,quasar ,rampadarath2009, - ,, - , 23h34m12.828s , +07d36m27.552s  ,353.55345,7.607653333333,327,-1,N,-1,-1,,
J2336+2828 ,radio source,rampadarath2009, - ,, - , 23h36m22.471s , +28d28m57.413s  ,354.093629166667,28.482614722222,327,-1,N,-1,-1,,
J2344+3433 ,quasar ,rampadarath2009, 2342+342 ,,3.053, 23h44m51.254s , +34d33m48.640s  ,356.213558333333,34.563511111111,327,-1,N,-1,-1,,
J022610.3+342130,quasar,lenc2008,WN B0223.1+3408,,,02h26m10.33325265s,+34d21m30.2874853s,36.543055219375,34.358413190361,324,2.5,Y,3.678,3.793,,
NVSS J022636+355545,radio source,lenc2008,WN B0223.5+3542; 4C 35.04,,,02h 26m36.14s,+35d55m46.2s,36.6505833333333,35.929500000000,324,0.5,Y,1.73,1.758,,
J022105.4+355613,blazar,lenc2008,WN B0218.0+3542,,,02h21m05.46824659s,+35d56m13.7365248s,35.2727843607917,35.937149034667,324,0.5,Y,2.46,2.534,,
WN B0221.9+3417,radio source,lenc2008,WN B0221.9+3417,,,02h 24m56.18s,+34d30m35.8s ,36.2340833333333,34.509944444445,324,1,Y,1.638,1.657,,
NVSS J023042+333801,,lenc2008,WN B0227.7+3324,,,02h 30m42.60s,+33d37m59.8s,37.6775,33.633277777778,324,0.75,Y,0.996,1.029,,
NVSS J023159+344227,,lenc2008,WN B0228.9+3429,,,02h 31m59.53s,+34d42m26.7s,37.9980416666667,34.707416666667,324,0.75,Y,2.361,2.556,,
NVSS J023228+342405,quasar,lenc2008,WN B0229.4+3410; 3C 68.1,,,02h32m28.67s,+34d24m03.0s,38.1194583333333,34.400833333333,324,0.75,Y,9.334,9.459,,
NVSS J021948+334818,galaxy,lenc2008,WN B0216.8+3334,,,02h19m48.77s,+33d48m16.0s,34.9532083333333,33.804444444445,324,0.75,Y,1.352,1.357,,
NVSS J022636+355545,radio source,lenc2008,WN B0223.5+3542,,,02h26m36.14s,+35d55m46.2s ,36.6505833333333,35.929500000000,324,0.5,Y,1.73,1.758,,
NVSS J023229+353055,radio source,lenc2008,WN B0229.4+3517,,,02h32m29.32s,+35d30m53.6s,38.1221666666667,35.514888888889,324,0.5,Y,2.149,2.359,,
J022105.4+355613,BL Lac,lenc2008,WN B0218.0+3542,,,02h21m05.46824659s,+35d56m13.7365248s,35.2727843607917,35.937149034667,324,0.5,Y,2.534,2.46,,
NVSS J021735+351722,radio source,lenc2008,WN B0214.5+3503,,,02h17m35.04s,+35d17m22.6s,34.396,35.289611111111,324,0.5,Y,1.092,1.146,,
J0220+3241,quasar,lenc2008,WN B0217.8+3227,,,02h20m48.05300510s,+32d41m06.4635946s,35.2002208545833,32.685128776278,324,0.5,Y,1.393,1.415,,
NVSS J021828+354958,radio source,lenc2008,WN B0215.4+3536,,,02h18m28.69s,+35d49m58.6s,34.6195416666667,35.832944444445,324,0.5,Y,1.445,1.401,,
NVSS J021458+350638,radio source,lenc2008,WN B0211.9+3452,,,02h14m58.14s,+35d06m39.5s,33.74225,35.110972222222,324,0.5,Y,3.011,3.084,,
NVSS J022801+370336,radio source,lenc2008,WN B0224.9+3650,,,02h28m01.68s,+37d03m36.3s,37.007,37.060083333333,324,0.5,Y,1.409,1.455,,
NVSS J022813+371258,radio source,lenc2008,WN B0225.1+3659,,,02h28m13.67s,+37d12m57.1s,37.0569583333333,37.215861111111,324,0.5,Y,1.566,1.519,,
NVSS J021518+361755,radio source,lenc2008,WN B0212.2+3604,,,02h15m18.14s,+36d17m57.2s,33.8255833333333,36.299222222222,324,0.75,Y,1.278,1.303,,
NVSS J020938+354750,galaxy,lenc2008,WN B0206.6+3533 ,,,02h09m38.91s,+35d47m48.9s,32.412125,35.796916666667,324,0.5,Y,4.259,5.519,,
J1459+7140,galaxy,chuprikov1999,3C 309.1,,,14h59m07.583919s,+71d40m19.86664s,224.781599660000,71.672185180000,327,3,,,,,


==> plot_scripts/archival_pulsar_px.csv <==
Name,PX,PX_Err,PX_Ref,RA,DEC
J0023+0923,0.55,13,aab+21a,5.82032291,9.38996121
J0030+0451,3.04,5,dds+23,7.61428128,4.861031
B0037+56,0.11,4,dgb+19,10.1349579,57.2735647
B0052+51,0.35,6,dgb+19,13.9391588,51.2901669
B0059+65,0.4,4,dgb+19,15.6374642,65.6203933
B0105+65,0.47,3,dgb+19,17.0937704,66.1429164
B0136+57,0.37,4,cbv+09,24.83225,58.242172
B0144+59,0.47,7,dgb+19,26.9360142,59.3675789
B0154+61,0.56,3,dgb+19,29.4580975,62.2074022
J0218+4232,0.16,9,dyc+14,34.52649404,42.53815976
B0320+39,1.05,4,dgb+19,50.8610913,39.7478897
B0329+54,0.59,2,dgb+19,53.24754,54.5787025
B0331+45,0.41,2,dgb+19,53.81934,45.9315144
J0337+1715,0.7,3,jkc+18,54.4326079,17.2541189
J0340+4130,0.7,4,abb+18,55.09703317,41.51258087
B0353+52,0.28,5,dgb+19,59.4368346,52.6159703
B0355+54,0.91,16,ccv+04,59.7238492,54.2204956
B0402+61,0.22,5,dgb+19,61.6253358,61.6448356
B0450+55,0.84,5,cbv+09,73.5322942,55.7281769
J0538+2817,0.72,12,cbv+09,84.604405,28.2858781
B0611+22,0.28,3,dgb+19,93.5708575,22.4991244
J0621+1002,0.74,14,dds+23,95.34214317,10.0440931
B0626+24,0.32,5,dgb+19,97.2738637,24.2615406
J0633+1746,6.4,18,cbmt96,98.475637,17.770252
J0636+5128,1.4,3,aab+21a,99.02019777,51.48332374
J0645+5158,0.82,17,aab+21a,101.4961763,51.9708092
B0656+14,3.5,4,btgg03,104.950817,14.23872
J0740+6620,0.5,3,cfr+20,115.1908032,66.34264435
J0751+1807,0.82,17,dcl+16,117.7881472,18.1273573
B0809+74,2.31,4,bbgt02,123.74792,74.48492
B0820+02,0.4,10,dgb+19,125.7906879,1.9867969
B0823+26,2.01,10,dgb+19,126.7146117,26.6225825
B0919+06,0.83,13,ccl+01,140.558425,6.63981
B0950+08,3.82,7,bbgt02,148.28879,7.9266
J1012+5307,1.17,2,ddf+20,153.1393269,53.11729541
J1022+1001,1.55,16,rsc+21,155.741643,10.031299
J1023+0038,0.73,3,dab+12,155.9486967,0.64467931
B1133+16,2.69,2,dgb+19,174.0129992,15.8539397
B1237+25,1.16,8,bbgt02,189.918589,24.897025
B1257+12,1.41,8,ysy+13,195.0149029,12.68235336
B1322+83,0.92,9,dgb+19,200.440131,83.3942867
B1508+55,0.47,3,cbv+09,227.3567908,55.525665
J1518+4904,1.24,4,dds+23,229.5699962,49.07618089
B1530+27,0.59,6,dgb+19,233.0431858,27.7637842
B1534+12,1.07,7,dds+23,234.2915072,11.93206496
B1541+09,0.13,2,cbv+09,235.9117708,9.4878719
J1640+2224,0.73,6,dds+23,250.0697711,22.40245113
J1713+0747,0.76,3,rsc+21,258.4563908,7.793744379
J1738+0333,0.59,5,dds+23,264.72486,3.553018519
J1741+1351,0.6,10,abb+18,265.3797697,13.86225441
B1753+52,0.16,3,dgb+19,268.595445,52.0200678
B1839+56,0.69,4,dgb+19,280.1855717,56.6819033
J1853+1303,0.53,7,dds+23,283.4888259,13.06223574
B1855+09,0.85,16,rsc+21,284.4016262,9.721442158
J1910+1256,0.36,6,dds+23,287.5404229,12.94040385
J1911+1347,0.18,11,aab+21a,287.9800145,13.79287662
B1910+20,0.09,9,dgb+19,288.1805796,21.0760906
B1911+13,0.19,3,dgb+19,288.3514696,14.0145997
B1913+16,0.24,7,dwnc18,288.8666643,16.10760744
B1915+13,0.17,4,dgb+19,289.4157767,13.8991881
B1917+00,0.17,4,dgb+19,289.9611312,0.3610339
J1923+2515,0.8,3,aab+21a,290.8437176,25.26127254
J1930+2441,16,6,pkr+19,292.6891602,24.6837678
B1929+10,2.77,7,ccv+04,293.058571,10.992606
B1933+16,0.22,12,cbv+09,293.9492746,16.2777739
B1935+25,0.32,3,dgb+19,294.2552267,25.7370656
B1937+21,0.35,3,dds+23,294.9106716,21.58308871
J1944+0907,0.6,3,aab+21a,296.0388749,9.12306353
J2017+0603,0.4,2,abb+18,304.3446051,6.05154554
B2016+28,1.03,10,bbgt02,304.515972,28.665059
B2020+28,0.37,12,bbgt02,305.654446,28.906418
B2021+51,0.5,7,bbgt02,305.707804,51.913954
J2032+4127,0.69,4,jkc+18,308.054663,41.45675
J2033+1734,1,6,aab+21a,308.3646313,17.58290638
J2043+1711,0.72,7,aab+21a,310.8370056,17.19136111
B2044+15,0.31,8,dgb+19,311.6639054,15.6759883
B2053+36,0.17,3,cbv+09,313.8806338,36.5059636
J2108+4516,0.306,14,gbv+21,317.0972631,45.27360215
B2110+27,0.7,2,dgb+19,318.2681275,27.9003222
B2111+46,0.46,7,dgb+19,318.3513729,46.73579
B2148+63,0.36,7,dgb+19,327.4945971,63.4956325
B2148+52,0.07,12,dgb+19,327.6572912,52.7970989
B2154+40,0.28,6,cbv+09,329.2577063,40.2961072
B2210+29,0.23,9,dgb+19,333.0972683,29.5515031
J2214+3000,1.7,6,aab+21a,333.6618905,30.01060878
B2224+65,1.2,2,dgb+19,336.4702613,65.5934364
J2229+2643,0.2,3,aab+21a,337.4620184,26.7326789
J2234+0611,1.03,4,sfa+19,338.5961379,6.191301758
J2234+0944,1.4,3,aab+21b,338.6952257,9.74172844
J2302+4442,0.4,9,aab+21a,345.6957433,44.70613347
B2303+30,0.23,3,dgb+19,346.493005,31.0003558
B2310+42,0.93,7,cbv+09,348.2859204,42.8869564
J2317+1439,0.6,8,aab+21a,349.2884849,14.65868362
B2315+21,0.51,5,dgb+19,349.4910079,21.8300053
B2351+61,0.41,4,dgb+19,358.5199292,61.9296792


==> plot_scripts/clark_1975_table_vi.csv <==
RFC ID or ICRFid,simbad merge note,,,,,,,0,,,,
J0108+0135,Added to Rampardath,PKS 0106+01; 4C 01.02,,,,,111,0.944055,,1.1,,C
J0119+3210,Added to Rampardath,OC328; 4C 31.04; PKS 0116+31; RFC J0119+3210,,,,,111,0.944055,,1.2,,E
,Added to Rampardath,,,,,,196,1.66698,,0.6,,E
J013741.2+330935,Added to Rampardath,3C 48,,,,,74,0.62937,,2.6,,A
,Added to Rampardath,,,,,,111,0.944055,,1.6,,A
,Added to Rampardath,,,,,,196,1.66698,,0.8,,B
NVSS J014109+135328,Added to Rampardath,3C49; NVSS J014109+135328; 4C 13.10,,,,,111,0.944055,,1.4,,D
,Added to Rampardath,,,,,,196,1.66698,,1,,B
J0204+1514,Added to Rampardath,NRAO 91; 4C 15.05; PKS 0202+41,,,,,111,0.944055,,1.2,,C
,Added to Rampardath,,,,,,196,1.66698,,1.2,,B
J031857.8+162832,Added to Rampardath,"CTA21; 
4C 16.09; PKS 0316+16",,,,,74,0.62937,,1.5,,D
,Added to Rampardath,,,,,,111,0.944055,,1.2,,A
RFC J0433+0521,Added to Rampardath,3C120; 4C 05.20,,,,,111,0.944055,,1,,C
"
ICRF J052109.8+163822",Added to Rampardath,3C138; 4C 16.12,,,,,196,1.66698,,1,,D
ICRF J073807.3+174218,Added to Rampardath,VRO 17.07.02,,,,,111,0.944055,,0.8,,D
J0739+0137,Added to Rampardath,OI061; J073918.0+013704; PKS 0736+01,,,,,196,1.66698,,0.9,,
NVSS J080133+141442,Added to Rampardath,3C190; ,,,,,74,0.62937,,2.8,,A
,Added to Rampardath,,,,,,111,0.944055,,1.7,,A
J0854+2006,Added to Rampardath,OJ287;  PKS 0851+20,,,,,196,1.66698,,0.4,,D
NVSS J094215+134549,Added to Rampardath,3C225,,,,,74,0.62937,,1.6,,D
,Added to Rampardath,,,,,,111,0.944055,,1.3,,D
NVSS J100800+073016,Added to Rampardath,3C237; NVSS J100800+073016,,,,,74,0.62937,,3.4,,B
,Added to Rampardath,,,,,,111,0.944055,,1.8,,B
PKS 1049+20,Added to Rampardath,4C 20.23,,,,,196,1.66698,,1,,E
RFC J1058+0133,Added to Rampardath,PKS 1055+01; ICRF J105829.6+013358,,,,,196,1.66698,,1.7,,C
NVSS J110808+143535,Added to Rampardath,OM111; NVSS J110808+143535; PKS J1108+1435,,,,,111,0.944055,,1.5,,C
,Added to Rampardath,,,,,,196,1.66698,,0.7,,C
NVSS J134740+003508,merged,4C 00.47,,,,,111,0.944055,,1.3,,E
,merged,,,,,,196,1.66698,,2,,C
,merged,3C 273,,,,,74,0.62937,,2,,A
,merged,,,,,,111,0.944055,,3.9,,B
,merged,,,,,,196,1.66698,,6.3,,C
ICRF J133108.2+303032,merged,3C 286,,,,,74,0.62937,,7.4,,B
,merged,,,,,,111,0.944055,,12.1,,B
,merged,,,,,,196,1.66698,,13.6,,B
ICRF J133037.6+250910,Added to Rampardath,3C 287; NVSS J133037+250911,,,,,74,0.62937,,6.8,,A
,Added to Rampardath,,,,,,111,0.944055,,7.6,,B
,Added to Rampardath,,,,,,196,1.66698,,7,,B
ICRF J134733.3+121724,Added to Rampardath,PKS 1345+12; 4C 12.50,,,,,111,0.944055,,1.4,,B
,Added to Rampardath,,,,,,196,1.66698,,3.4,,A
ICRF J141908.1+062834,Added to Rampardath,3C 298;  RFC J1419+0628; ,,,,,74,0.62937,,2.2,,B
,Added to Rampardath,,,,,,111,0.944055,,2,,B
,Added to Rampardath,,,,,,196,1.66698,,1.7,,C
ICRF J225357.7+160853,merged,3C 454.3; ,,,,,111,0.944055,,1,,D
ICRF J231635.1+040518,merged,3C 459; 4C 03.57,,,,,111,0.944055,,0.7,,D


==> plot_scripts/xgal.smtable.txt <==
 \startdata
 \\
 $\rm 87GB0600+2957 $ & $-178.86$ & $  3.95$ &  1.00 & $      1.5$ & 
          $ -3.22\quad\quad$ &  1 \\ 
 $\rm 87GB0558+2325 $ & $-173.40$ & $  0.32$ &  1.00 & $      3.7$ & 
          $ -2.57\quad\quad$ &  1 \\ 
 $\rm 0611+131 $ & $-163.00$ & $ -2.20$ &  0.41 & $<    40.0$ & 
          $<-2.26\quad\quad$ &  2 \\ 
 $\rm 0622+147 $ & $-163.00$ & $  1.10$ &  0.41 & $<   160.0$ & 
          $<-1.26\quad\quad$ &  2 \\ 
 $\rm 87GB0621+1219 $ & $-161.14$ & $ -0.41$ &  1.00 & $      2.8$ & 
          $ -2.77\quad\quad$ &  1 \\ 
 \\
 $\rm 87GB0622+1153 $ & $-160.57$ & $ -0.33$ &  1.00 & $<    18.0$ & 
          $<-1.42\quad\quad$ &  1 \\ 
 $\rm 0629+109 $ & $-158.50$ & $  0.50$ &  1.00 & $     25.0$ & 
          $ -1.18\quad\quad$ &  2 \\ 
 $\rm 0758+143 $ & $-152.40$ & $ 21.90$ &  0.07 & $    210.0$ & 
          $ -3.88\quad\quad$ &  3 \\ 
 $\rm 0700-007 $ & $-145.00$ & $  2.30$ &  0.41 & $<    60.0$ & 
          $<-1.97\quad\quad$ &  2 \\ 
 $\rm 0605-085 $ & $-144.25$ & $-13.52$ &  0.61 & $<    20.0$ & 
          $<-2.13\quad\quad$ &  4 \\ 
 \\
 $\rm 0650-063 $ & $-141.20$ & $ -2.60$ &  0.41 & $<    50.0$ & 
          $<-2.10\quad\quad$ &  2 \\ 
 $\rm 0650-072 $ & $-140.30$ & $ -2.90$ &  0.41 & $<    70.0$ & 
          $<-1.86\quad\quad$ &  2 \\ 
 $\rm 0607-157 $ & $-137.39$ & $-16.18$ &  0.61 & $<    40.0$ & 
          $<-1.63\quad\quad$ &  4 \\ 
 $\rm 0705-142 $ & $-132.40$ & $ -2.90$ &  0.41 & $    130.0$ & 
          $ -1.41\quad\quad$ &  2 \\ 
 $\rm 3C237 $ & $-127.90$ & $ 46.60$ &  0.07 & $    220.0$ & 
          $ -3.84\quad\quad$ &  3 \\ 
 \\
 $\rm 1117+146 $ & $-120.55$ & $ 65.26$ &  0.61 & $<    69.0$ & 
          $<-1.23\quad\quad$ &  4 \\ 
 $\rm 1055+018 $ & $-108.49$ & $ 52.77$ &  0.61 & $<    20.0$ & 
          $<-2.13\quad\quad$ &  4 \\ 
 $\rm 1226+023 $ & $ -70.10$ & $ 64.40$ &  0.07 & $    370.0$ & 
          $ -3.47\quad\quad$ &  3 \\ 
 $\rm NGC6334B $ & $  -9.00$ & $  0.70$ &  1.42 & $   3000.0$ & 
          $  2.84\quad\quad$ &  5 \\ 
 $\rm 1416+067 $ & $  -7.90$ & $ 61.00$ &  0.07 & $    320.0$ & 
          $ -3.57\quad\quad$ &  3 \\ 
 \\
 $\rm B1741-312 $ & $  -2.14$ & $ -1.00$ &  5.00 & $     18.2$ & 
          $  1.15\quad\quad$ &  6 \\ 
 $\rm B1739-298 $ & $  -1.08$ & $  0.07$ &  5.00 & $     27.9$ & 
          $  1.46\quad\quad$ &  6 \\ 
 $\rm sourceJ $ & $  -0.13$ & $  0.18$ &  1.00 & $<  2000.0$ & 
          $< 1.99\quad\quad$ &  7 \\ 
 $\rm IPS $ & $   0.00$ & $ 90.00$ &  0.08 & $    160.0$ & 
          $ -3.86\quad\quad$ &  8 \\ 
 $\rm 1745-283 $ & $   0.04$ & $  0.26$ &  1.00 & $<  1900.0$ & 
          $< 1.95\quad\quad$ &  1 \\ 
 \\
 $\rm 1743-2736 $ & $   0.06$ & $  1.17$ &  1.00 & $<   540.0$ & 
          $< 1.04\quad\quad$ &  1 \\ 
 $\rm 1328+307 $ & $  22.50$ & $ 81.00$ &  0.07 & $    190.0$ & 
          $ -3.95\quad\quad$ &  3 \\ 
 $\rm 1832-078 $ & $  24.12$ & $  0.13$ &  1.00 & $<  4660.0$ & 
          $< 2.60\quad\quad$ &  9 \\ 
 $\rm 1835-065 $ & $  25.60$ & $ -0.04$ &  1.00 & $<  1950.0$ & 
          $< 1.97\quad\quad$ & 10 \\ 
 \\
 $\rm 1835-060 $ & $  26.03$ & $  0.22$ &  1.00 & $<  3340.0$ & 
          $< 2.36\quad\quad$ & 10 \\ 
 $\rm 1836-060 $ & $  26.24$ & $ -0.08$ &  1.00 & $<  3820.0$ & 
          $< 2.46\quad\quad$ & 10 \\ 
 $\rm 1849+005 $ & $  33.30$ & $  0.20$ &  1.00 & $   4600.0$ & 
          $  2.59\quad\quad$ & 11 \\ 
 $\rm 1845+018 $ & $  34.20$ & $  1.70$ &  0.41 & $<    40.0$ & 
          $<-2.26\quad\quad$ &  2 \\ 
 $\rm 1851+012 $ & $  34.43$ & $ -0.02$ &  1.00 & $<  3430.0$ & 
          $< 2.38\quad\quad$ & 10 \\ 
 \\
 $\rm 1852+021 $ & $  35.31$ & $  0.14$ &  1.00 & $<   307.0$ & 
          $< 0.63\quad\quad$ & 10 \\ 
 $\rm 1904+013 $ & $  36.00$ & $ -2.80$ &  0.41 & $    230.0$ & 
          $ -1.00\quad\quad$ &  2 \\ 
 $\rm 1854+02B $ & $  36.00$ & $ -0.03$ &  1.00 & $<  2340.0$ & 
          $< 2.10\quad\quad$ & 10 \\ 
 $\rm 1854+026 $ & $  36.01$ & $ -0.06$ &  1.00 & $<  1110.0$ & 
          $< 1.56\quad\quad$ & 10 \\ 
 $\rm 1855+031 $ & $  36.55$ & $  0.00$ &  1.00 & $    191.0$ & 
          $  0.29\quad\quad$ & 12 \\ 
 \\
 $\rm 1858+05B $ & $  38.59$ & $  0.23$ &  1.00 & $<   368.0$ & 
          $< 0.76\quad\quad$ & 10 \\ 
 $\rm 1901+058 $ & $  39.57$ & $ -0.04$ &  1.00 & $<   143.0$ & 
          $< 0.08\quad\quad$ & 10 \\ 
 $\rm 1902+067 $ & $  40.63$ & $  0.05$ &  1.00 & $<   143.0$ & 
          $< 0.08\quad\quad$ & 10 \\ 
 $\rm 1905+079 $ & $  41.91$ & $  0.09$ &  1.00 & $<   680.0$ & 
          $< 1.21\quad\quad$ & 10 \\ 
 $\rm 1906+083 $ & $  42.36$ & $  0.08$ &  1.00 & $<  2290.0$ & 
          $< 2.09\quad\quad$ & 10 \\ 
 \\
 $\rm 1908+087 $ & $  42.99$ & $ -0.15$ &  1.00 & $<   514.0$ & 
          $< 1.01\quad\quad$ & 10 \\ 
 $\rm 1909-161 $ & $  49.70$ & $  2.90$ &  0.41 & $<    40.0$ & 
          $<-2.26\quad\quad$ &  2 \\ 
 $\rm 1922+155 $ & $  50.62$ & $ -0.03$ &  1.00 & $<    20.7$ & 
          $<-1.32\quad\quad$ & 10 \\ 
 $\rm 1932+174 $ & $  53.60$ & $ -1.30$ &  0.41 & $<    70.0$ & 
          $<-1.86\quad\quad$ &  2 \\ 
 $\rm 1923+210 $ & $  55.60$ & $  2.30$ &  1.00 & $<    16.3$ & 
          $<-1.49\quad\quad$ & 12 \\ 
 \\
 $\rm 1932+204 $ & $  56.08$ & $  0.10$ &  1.00 & $<    14.0$ & 
          $<-1.60\quad\quad$ & 10 \\ 
 $\rm 1328+254 $ & $  56.50$ & $ 80.70$ &  0.07 & $    190.0$ & 
          $ -3.95\quad\quad$ &  3 \\ 
 $\rm 1934+207 $ & $  56.55$ & $ -0.07$ &  1.00 & $<     9.6$ & 
          $<-1.88\quad\quad$ & 10 \\ 
 $\rm 1633+382 $ & $  61.09$ & $ 42.34$ &  0.61 & $<    34.0$ & 
          $<-1.75\quad\quad$ &  4 \\ 
 $\rm 1901+319 $ & $  63.03$ & $ 11.76$ &  0.61 & $<    15.0$ & 
          $<-2.34\quad\quad$ &  4 \\ 
 \\
 $\rm 1641+399 $ & $  63.44$ & $ 40.95$ &  0.61 & $<    40.0$ & 
          $<-1.63\quad\quad$ &  4 \\ 
 $\rm 1954+282 $ & $  65.31$ & $ -0.21$ &  1.00 & $<     8.3$ & 
          $<-1.98\quad\quad$ & 10 \\ 
 $\rm 1954+282 $ & $  65.31$ & $ -0.21$ &  1.00 & $      8.5$ & 
          $ -1.96\quad\quad$ & 12 \\ 
 $\rm 2001+304 $ & $  67.97$ & $ -0.29$ &  1.00 & $<    13.6$ & 
          $<-1.62\quad\quad$ & 10 \\ 
 $\rm 2008+33D $ & $  71.16$ & $ -0.09$ &  1.00 & $    130.0$ & 
          $  0.01\quad\quad$ & 12 \\ 
 \\
 $\rm 2021+317 $ & $  71.40$ & $ -3.10$ &  1.00 & $     25.7$ & 
          $ -1.16\quad\quad$ & 12 \\ 
 $\rm 2023+336 $ & $  73.10$ & $ -2.40$ &  1.00 & $     67.6$ & 
          $ -0.46\quad\quad$ & 12 \\ 
 $\rm 2014+358 $ & $  74.04$ & $  0.36$ &  1.00 & $     67.0$ & 
          $ -0.47\quad\quad$ & 13 \\ 
 $\rm 2020+351 $ & $  74.14$ & $ -1.01$ &  1.00 & $    206.0$ & 
          $  0.34\quad\quad$ & 13 \\ 
 $\rm 2005+372 $ & $  74.18$ & $  2.61$ &  1.00 & $    174.0$ & 
          $  0.22\quad\quad$ & 13 \\ 
 \\
 $\rm 2048+313 $ & $  74.60$ & $ -8.04$ &  1.00 & $     64.7$ & 
          $ -0.49\quad\quad$ & 12 \\ 
 $\rm 2013+370 $ & $  74.90$ & $  1.20$ &  1.00 & $     39.0$ & 
          $ -0.86\quad\quad$ & 13 \\ 
 $\rm 2012+383 $ & $  75.78$ & $  2.19$ &  1.00 & $     74.0$ & 
          $ -0.40\quad\quad$ & 13 \\ 
 $\rm 2113+293 $ & $  76.60$ & $-13.30$ &  1.00 & $<     1.2$ & 
          $<-3.38\quad\quad$ & 12 \\ 
 $\rm 2018+386 $ & $  76.77$ & $  1.39$ &  1.00 & $<   194.0$ & 
          $< 0.30\quad\quad$ & 13 \\ 
 \\
 $\rm 2005+403 $ & $  76.80$ & $  4.30$ &  1.00 & $     79.5$ & 
          $ -0.34\quad\quad$ & 12 \\ 
 $\rm 2027+383 $ & $  77.50$ & $ -0.17$ &  1.00 & $<   189.0$ & 
          $< 0.28\quad\quad$ & 10 \\ 
 $\rm G77.7+1.1 $ & $  77.70$ & $  1.10$ &  8.40 & $<     3.0$ & 
          $< 0.67\quad\quad$ & 14 \\ 
 $\rm G78.5+2.5 $ & $  78.50$ & $  2.50$ &  8.40 & $<     8.1$ & 
          $< 1.39\quad\quad$ & 14 \\ 
 $\rm 2050+364 $ & $  78.90$ & $ -5.10$ &  0.61 & $     25.0$ & 
          $ -1.97\quad\quad$ & 15 \\ 
 \\
 $\rm G79.1+0.0 $ & $  79.10$ & $  0.00$ &  8.40 & $<     6.8$ & 
          $< 1.26\quad\quad$ & 14 \\ 
 $\rm G80.0+0.1 $ & $  80.00$ & $  0.10$ &  8.40 & $<    11.6$ & 
          $< 1.65\quad\quad$ & 14 \\ 
 $\rm G81.2+3.3 $ & $  81.20$ & $  3.30$ &  8.40 & $<     5.1$ & 
          $< 1.06\quad\quad$ & 14 \\ 
 $\rm G83.4-0.2 $ & $  83.40$ & $ -0.20$ &  8.40 & $<     8.6$ & 
          $< 1.43\quad\quad$ & 14 \\ 
 $\rm 1954+513 $ & $  85.30$ & $ 11.80$ &  1.00 & $<     4.3$ & 
          $<-2.46\quad\quad$ & 12 \\ 
 \\
 $\rm 3C418 $ & $  88.80$ & $  6.00$ &  1.00 & $<     8.0$ & 
          $<-2.01\quad\quad$ & 11 \\ 
 $\rm 2022+542 $ & $  90.10$ & $  9.70$ &  1.00 & $<     1.4$ & 
          $<-3.27\quad\quad$ & 12 \\ 
 $\rm 2255+415 $ & $ 101.23$ & $-16.11$ &  0.61 & $<    50.0$ & 
          $<-1.47\quad\quad$ &  4 \\ 
 $\rm 1358+624 $ & $ 109.59$ & $ 53.13$ &  0.61 & $<    46.0$ & 
          $<-1.53\quad\quad$ &  4 \\ 
 $\rm 0016+731 $ & $ 120.60$ & $ 10.70$ &  1.00 & $<     8.0$ & 
          $<-2.01\quad\quad$ & 11 \\ 
 \\
 $\rm 0224+671 $ & $ 132.12$ & $  6.23$ &  0.61 & $<     7.0$ & 
          $<-2.89\quad\quad$ &  4 \\ 
 $\rm 0134+329 $ & $ 134.00$ & $-28.70$ &  0.07 & $    290.0$ & 
          $ -3.64\quad\quad$ &  3 \\ 
 $\rm 0241+622 $ & $ 135.70$ & $  2.40$ &  5.00 & $      2.0$ & 
          $ -0.45\quad\quad$ & 16 \\ 
 $\rm 87GB0433+4706 $ & $ 157.35$ & $ -0.04$ &  1.00 & $<    48.0$ & 
          $<-0.71\quad\quad$ &  1 \\ 
 $\rm 0503+467 $ & $ 161.00$ & $  3.70$ &  1.00 & $<     4.0$ & 
          $<-2.51\quad\quad$ & 11 \\ 
 \\
 $\rm 87GB0451+4309 $ & $ 162.53$ & $ -0.10$ &  1.00 & $<     5.1$ & 
          $<-2.33\quad\quad$ &  1 \\ 
 $\rm CTA21 $ & $ 166.70$ & $-33.60$ &  0.07 & $    200.0$ & 
          $ -3.91\quad\quad$ &  3 \\ 
 $\rm 87GB0537+3059 $ & $ 177.97$ & $  0.20$ &  1.00 & $<     3.7$ & 
          $<-2.57\quad\quad$ &  1 \\ 
 $\rm 87GB0547+3044 $ & $ 178.95$ & $  1.80$ &  1.00 & $<     6.1$ & 
          $<-2.20\quad\quad$ &  1 \\ 
 $\rm 87GB0512+2455 $ & $ 179.68$ & $ -7.71$ &  1.00 & $      6.8$ & 
          $ -2.12\quad\quad$ &  1 \\ 
 \\
 \enddata
 \tablerefs{
 (1) LC98a;
 (2) Dennison \etal\ (1984);
 (3) Resch (1974);
 (4) Rodriguez, Canto \& Moran (1982);
 (5) Trotter \etal\ (1998);
 (6) LC98c;
 (7) Lazio \etal\ (1999);
 (8) Readhead \& Duffet-Smith (1975);
 (9) Frail \etal\ (1994);
 (10) Fey \etal\ (1991);
 (11) Spangler, Mutel, Benson \& Cordes (1986);
 (12) Fey (1989);
 (13) Spangler \& Cordes (1998);
 (14) Mutel (1999) private communication;
 (15) Mutel \& Hodges (1985);
 (16) Geldzahler \& Shaffer (1979) 
 }

